Hamiltonicity of the Cayley Digraph on the Symmetric Group Generated by {\sigma} = (1 2 ... n) and {\tau} = (1 2)

The symmetric group is generated by {\sigma} = (1 2 ... n) and {\tau} = (1 2). We answer an open problem of Nijenhuis and Wilf by constructing a Hamilton path in the directed Cayley graph for all n, and a Hamilton cycle for odd n.

==> REVISIONS_V2.txt <==
In Definitions 1, 2, and 3 the following typos were corrected:
 - (p, tau p) replaced by (p tau, p)
 - (p, sigma p) replaced by (p sigma^{-1}, p) 
These definitions provide the edges entering p, so the vertices had been ordered incorrectly.  Also, the article applies operations on the right, so the position of 'p' was incorrect.

Changes were made to improve the readability of the paragraph following Definition 1 and Definition 2.



==> REVISIONS_V3.txt <==
The end of Definition 1 was corrected from "C_2(n)" to "C_1(n)".

